The impact of two non-transiting planets and stellar activity on mass determinations for the super-Earth CoRoT-7b

CoRoT-7 is an active star, whose orbiting planets and their masses have been under debate since their initial detection. In the previous studies, CoRoT-7 was found to have two planets, CoRoT-7b and CoRoT-7c with orbital periods of 0.85 and 3.69 days, and a potential third planet with a period of $\sim$9 days. The existence of the third planet has been questioned as potentially being an activity-induced artefact. Mass of the transiting planet CoRoT-7b has been estimated to have widely different values owing to the activity level of the parent star, the consequent Radial Velocity (RV) 'jitter', and the methods used to rectify this ambiguity. Here we present an analysis of the HARPS archival RV data of CoRoT-7 using a new wavelength-domain technique, scalpels, to correct for the stellar activity-induced spectral line-shape changes. Simultaneous modelling of stellar activity and orbital motions, identified using the l1- periodogram, shows that scalpels effectively reduce the contribution of stellar variability to the RV signal and enhance the detectability of exoplanets around active stars. Using kima nested-sampling package, we modelled the system incorporating a Gaussian Process together with scalpels. The resultant posterior distributions favoured a three-planet system comprising two non-transiting planets, CoRoT-7c and CoRoT-7d with orbital periods of 3.697$\pm$0.005 and 8.966$\pm$1.546 days, in addition to the known transiting planet. The transiting planet CoRoT-7b is found to be a rocky super-Earth with a mass of $M_{b}$=6.06$\pm$0.65 $M_{\oplus}$. The determined masses of $M_{c}$=13.29$\pm$0.69 $M_{\oplus}$ and $M_{d}$=17.14$\pm$2.55 $M_{\oplus}$ suggest the non-transiting planets CoRoT-7c and CoRoT-7d to be structurally similar to Uranus and Neptune.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
